Wasserstein Dictionary Learning: Optimal Transport-based unsupervised non-linear dictionary learning

This paper introduces a new nonlinear dictionary learning method for histograms in the probability simplex. The method leverages optimal transport theory, in the sense that our aim is to reconstruct histograms using so-called displacement interpolations (a.k.a. Wasserstein barycenters) between dictionary atoms; such atoms are themselves synthetic histograms in the probability simplex. Our method simultaneously estimates such atoms, and, for each datapoint, the vector of weights that can optimally reconstruct it as an optimal transport barycenter of such atoms. Our method is computationally tractable thanks to the addition of an entropic regularization to the usual optimal transportation problem, leading to an approximation scheme that is efficient, parallel and simple to differentiate. Both atoms and weights are learned using a gradient-based descent method. Gradients are obtained by automatic differentiation of the generalized Sinkhorn iterations that yield barycenters with entropic smoothing. Because of its formulation relying on Wasserstein barycenters instead of the usual matrix product between dictionary and codes, our method allows for nonlinear relationships between atoms and the reconstruction of input data. We illustrate its application in several different image processing settings.

==> graphs/J0329-mug_001_expr2-KLloss.csv <==
Iterations,WR10-LR10-Niter2,Normal-Niter2,Normal-Niter100
5,15.656,15.656,15.656
10,28.217,28.217,28.193
15,29.124,29.714,29.801
20,30.626,30.889,30.795
25,31.302,31.778,31.453
30,31.918,32.320,31.925
35,32.230,32.686,32.244
40,32.561,32.964,32.450
45,32.805,33.097,32.627
50,32.955,33.175,32.778
55,33.066,33.235,32.888
60,33.175,33.274,32.980
65,33.227,33.307,33.060
70,33.312,33.371,33.144
75,33.350,33.415,33.196
80,33.409,33.441,33.249
85,33.435,33.458,33.293
90,33.474,33.461,33.327
95,33.497,33.470,33.365
100,33.531,33.478,33.393
105,33.548,33.490,33.418
110,33.573,33.497,33.440
115,33.573,33.502,33.458
120,33.594,33.506,33.478
125,33.603,33.512,33.493
130,33.618,33.516,33.512
135,33.622,33.521,33.530
140,33.638,33.527,33.544
145,33.641,33.531,33.558
150,33.653,33.534,33.571
155,33.655,33.536,33.586
160,33.669,33.538,33.596
165,33.670,33.539,33.610
170,33.682,33.537,33.619
175,33.682,33.540,33.629
180,33.692,33.541,33.636
185,33.698,33.543,33.644
190,33.707,33.545,33.650
195,33.705,33.547,33.657
200,33.717,33.549,33.664
205,33.718,33.551,33.670
210,33.724,33.555,33.676
215,33.730,33.558,33.682
220,33.738,33.561,33.690
225,33.736,33.562,33.694
230,33.743,33.563,33.699
235,33.745,33.566,33.703
240,33.752,33.569,33.710
245,33.752,33.570,33.715
250,33.758,33.573,33.722
255,33.759,33.575,33.728
260,33.767,33.578,33.731
265,33.766,33.582,33.736
270,33.772,33.585,33.738
275,33.772,33.590,33.742
280,33.778,33.591,33.748
285,33.776,33.593,33.750
290,33.783,33.593,33.755
295,33.782,33.594,33.759
300,33.787,33.596,33.762
305,33.786,33.596,33.765
310,33.793,33.595,33.768
315,33.791,33.594,33.769
320,33.795,33.595,33.772
325,33.797,33.594,33.774
330,33.803,33.595,33.777
335,33.801,33.595,33.780
340,33.805,33.594,33.781
345,33.803,33.595,33.783
350,33.808,33.594,33.786
355,33.808,33.595,33.788
360,33.811,33.594,33.790
365,33.812,33.594,33.792
370,33.815,33.594,33.793
375,33.817,33.594,33.796
380,33.822,33.594,33.798
385,33.821,33.595,33.800
390,33.824,33.596,33.802
395,33.825,33.596,33.802
400,33.828,33.597,33.803
405,33.826,33.597,33.805
410,33.829,33.597,33.806
415,33.830,33.597,33.808
420,33.834,33.597,33.809
425,33.833,33.598,33.811
430,33.836,33.598,33.810
435,33.836,33.599,33.812
440,33.840,33.599,33.813
445,33.839,33.599,33.815
450,33.841,33.599,33.814
455,33.841,33.599,33.816
460,33.844,33.599,33.817
465,33.845,33.599,33.818
470,33.846,33.599,33.819
475,33.845,33.600,33.819
480,33.848,33.600,33.822
485,33.847,33.600,33.821
490,33.851,33.599,33.822
495,33.850,33.600,33.824
500,33.853,33.600,33.826


==> graphs/J0373-mug_014_expr2-KLloss.csv <==
Iterations,WR10-LR10-Niter2,Normal-Niter2,Normal-Niter100
5,14.279,14.279,14.279
10,25.949,25.949,25.909
15,27.462,28.093,27.746
20,29.467,29.536,29.161
25,30.297,30.401,29.931
30,30.569,30.802,30.378
35,30.881,31.067,30.690
40,31.070,31.266,30.942
45,31.273,31.419,31.139
50,31.341,31.508,31.294
55,31.408,31.559,31.411
60,31.459,31.604,31.501
65,31.521,31.629,31.562
70,31.548,31.650,31.620
75,31.581,31.666,31.668
80,31.607,31.683,31.706
85,31.634,31.695,31.743
90,31.647,31.706,31.779
95,31.668,31.712,31.798
100,31.683,31.722,31.823
105,31.693,31.729,31.843
110,31.704,31.733,31.858
115,31.721,31.737,31.872
120,31.728,31.742,31.883
125,31.738,31.745,31.894
130,31.744,31.748,31.901
135,31.753,31.750,31.909
140,31.758,31.751,31.918
145,31.766,31.753,31.929
150,31.771,31.754,31.935
155,31.778,31.754,31.941
160,31.783,31.756,31.947
165,31.789,31.758,31.950
170,31.795,31.758,31.958
175,31.801,31.759,31.962
180,31.802,31.759,31.966
185,31.807,31.760,31.969
190,31.811,31.762,31.974
195,31.816,31.764,31.978
200,31.818,31.765,31.981
205,31.821,31.765,31.983
210,31.826,31.766,31.985
215,31.829,31.767,31.987
220,31.830,31.767,31.989
225,31.834,31.767,31.992
230,31.834,31.767,31.993
235,31.837,31.769,31.996
240,31.839,31.769,31.997
245,31.842,31.769,31.999
250,31.844,31.769,32.000
255,31.848,31.769,32.002
260,31.849,31.770,32.004
265,31.852,31.770,32.005
270,31.852,31.771,32.006
275,31.856,31.772,32.007
280,31.857,31.772,32.008
285,31.860,31.772,32.009
290,31.861,31.772,32.010
295,31.863,31.773,32.012
300,31.864,31.774,32.013
305,31.866,31.774,32.014
310,31.867,31.774,32.015
315,31.868,31.774,32.017
320,31.870,31.774,32.017
325,31.872,31.774,32.018
330,31.872,31.774,32.019
335,31.874,31.774,32.021
340,31.875,31.775,32.021
345,31.879,31.774,32.021
350,31.879,31.774,32.022
355,31.878,31.774,32.023
360,31.881,31.775,32.024
365,31.883,31.775,32.024
370,31.883,31.775,32.025
375,31.883,31.775,32.026
380,31.886,31.776,32.026
385,31.886,31.776,32.027
390,31.887,31.777,32.027
395,31.888,31.777,32.027
400,31.890,31.776,32.029
405,31.891,31.776,32.029
410,31.891,31.776,32.030
415,31.893,31.777,32.031
420,31.893,31.776,32.031
425,31.893,31.776,32.031
430,31.894,31.777,32.033
435,31.895,31.777,32.033
440,31.895,31.777,32.033
445,31.896,31.777,32.034
450,31.896,31.777,32.035
455,31.896,31.777,32.035
460,31.898,31.777,32.036
465,31.900,31.777,32.036
470,31.899,31.777,32.037
475,31.898,31.777,32.037
480,31.900,31.777,32.037
485,31.902,31.778,32.037
490,31.901,31.778,32.037
495,31.903,31.777,32.038
500,31.903,31.778,32.038

